The Accuracy of Domain Specific and Descriptive Analysis Generated by Large Language Models

Large language models (LLMs) have attracted considerable attention as they are capable of showcasing impressive capabilities generating comparable high-quality responses to human inputs. LLMs, can not only compose textual scripts such as emails and essays but also executable programming code. Contrary, the automated reasoning capability of these LLMs in performing statistically-driven descriptive analysis, particularly on user-specific data and as personal assistants to users with limited background knowledge in an application domain who would like to carry out basic, as well as advanced statistical and domain-specific analysis is not yet fully explored. More importantly, the performance of these LLMs has not been compared and discussed in detail when domain-specific data analysis tasks are needed. This study, consequently, explores whether LLMs can be used as generative AI-based personal assistants to users with minimal background knowledge in an application domain infer key data insights. To demonstrate the performance of the LLMs, the study reports a case study through which descriptive statistical analysis, as well as Natural Language Processing (NLP) based investigations, are performed on a number of phishing emails with the objective of comparing the accuracy of the results generated by LLMs to the ones produced by analysts. The experimental results show that LangChain and the Generative Pre-trained Transformer (GPT-4) excel in numerical reasoning tasks i.e., temporal statistical analysis, achieve competitive correlation with human judgments on feature engineering tasks while struggle to some extent on domain specific knowledge reasoning, where domain-specific knowledge is required.

==> Comments.txt <==
SUBMISSION: 1278
TITLE: The Application of the BERT Transformer Model for Phishing Email Classification


----------------------- REVIEW 1 ---------------------
SUBMISSION: 1278
TITLE: The Application of the BERT Transformer Model for Phishing Email Classification
AUTHORS: Denish Omondi Otieno and Akbar Siami Namin

----------- Relevance -----------
SCORE: 2 (very good)
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----------- Reviewer's confidence -----------
SCORE: 4 ((high))
----------- Detailed comments -----------
the paper presents email phishing classification using BERT-based model and count-based vectorizer. Results show that BERT-based model performed phishing email detection at high accuracy. The paper is easy to follow and authors explored other aspects such as sentiment analysis and topic modeling of their dataset. The down side is missing of other classification techniques to confirm that BERT-based works well. even though the novelty is lacking, however, the experiment is exciting for presentation at the workshop.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 1278
TITLE: The Application of the BERT Transformer Model for Phishing Email Classification
AUTHORS: Denish Omondi Otieno and Akbar Siami Namin

----------- Relevance -----------
SCORE: -1 (somewhat poor)
----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----------- Reviewer's confidence -----------
SCORE: 3 ((medium))
----------- Detailed comments -----------
The paper proposes a idea of applying state-of-the-art NLP model to perform classification task for phishing emails from a collected dataset of emails. There are may potentials for the paper to explore; however, they have not fully utilized them (i.e, in depth analysis on the result, what would improve their model, features extracted using LDA are not included into classification model). There are also some minor grammatical errors (missing some commas in the conclusion), and inconsistency in using the pronouns (sometimes use they instead of we).



----------------------- REVIEW 3 ---------------------
SUBMISSION: 1278
TITLE: The Application of the BERT Transformer Model for Phishing Email Classification
AUTHORS: Denish Omondi Otieno and Akbar Siami Namin

----------- Relevance -----------
SCORE: 3 (excellent)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----------- Reviewer's confidence -----------
SCORE: 5 ((expert))
----------- Detailed comments -----------
Investigating Phishing Email Classification using BERT model is an interesting and practical research topic.
The author(s)

Strengths:
(1) Research on phishing email classification has practical significance.
(2) It is interesting to investigate the performance of  BERT on phishing email detection.


Weakness:
(1) If the author(s) could emphasize the importance of this research, such as the motivation for using BERT for Phishing Email Classification like better performance, this research would be stronger.
(2) The author(s) should provide some baseline classification results for comparison.

==> My-Comments.txt <==
Polarity Classification vs Sentiment Analysis
Phishing Emails vs phishing emails
LangChain LLM vs GPT-4

Why it is giving a code instead of direct answer?
The validity of the code generated?
Conclude the LLM do not provide complex computation only simple?
